A study of the effect of JPG compression on adversarial images

Neural network image classifiers are known to be vulnerable to adversarial images, i.e., natural images which have been modified by an adversarial perturbation specifically designed to be imperceptible to humans yet fool the classifier. Not only can adversarial images be generated easily, but these images will often be adversarial for networks trained on disjoint subsets of data or with different architectures. Adversarial images represent a potential security risk as well as a serious machine learning challenge---it is clear that vulnerable neural networks perceive images very differently from humans. Noting that virtually every image classification data set is composed of JPG images, we evaluate the effect of JPG compression on the classification of adversarial images. For Fast-Gradient-Sign perturbations of small magnitude, we found that JPG compression often reverses the drop in classification accuracy to a large extent, but not always. As the magnitude of the perturbations increases, JPG recompression alone is insufficient to reverse the effect.

==> figures/im41_predictions.txt <==
original:
top prediction — agama   Prob:     0.99835932254791

adversarial
top prediction — rock crab, Cancer irroratus     Prob:     0.92756772041321
agama prediction   Prob:	 6.4419844420627e-05

JPG(Adversarial)
agama prediction    Prob:	 0.95904624462128



used code - save_example.lua
full image path 
/ais/gobi3/datasets/imagenet/valid/ILSVRC2012_val_00011541.JPEG

ALL SAVED PREDICTIONS

top prediction  ==> original:   agama   confidence:     0.99835932254791
top prediction  ==> adversarial:        rock crab, Cancer irroratus     confidence:     0.92756772041321
true  label pred ==> adversarial:       agama   confidence:     6.4419844420627e-05
true  label pred ==> adversarial jpg:   agama   confidence:     0.95904624462128
true  label pred ==> orig jpg:  agama   confidence:     0.99854230880737
true  label pred ==> orig adv:  agama   confidence:     0.0060099638067186
true  label pred ==> orig adv jpg:      agama   confidence:     0.99204576015472
==> mean absolute diff between the original and adversarial images[min/max]:    0.016155884905461




ADVERSARIAL PERTURBATION INTENSITY 5
top prediction  ==> original:	agama	confidence:	0.99835932254791	
top prediction  ==> adversarial:	rock crab, Cancer irroratus	confidence:	0.96882295608521	
true  label pred ==> adversarial:	agama	confidence:	0	
true  label pred ==> adversarial jpg:	agama	confidence:	0.00057180924341083	
true  label pred ==> orig jpg:	agama	confidence:	0.99854230880737	
true  label pred ==> orig adv:	agama	confidence:	1.6879317627172e-05	
true  label pred ==> orig adv jpg:	agama	confidence:	0.0074159489013255	
==> mean absolute diff between the original and adversarial images[min/max]:	0.080779472567281

ADVERSARIAL PERTURBATION INTENSITY 10
top prediction  ==> original:	agama	confidence:	0.99835932254791	
top prediction  ==> adversarial:	rock crab, Cancer irroratus	confidence:	0.75289922952652	
true  label pred ==> adversarial:	agama	confidence:	5.5531754696858e-06	
true  label pred ==> adversarial jpg:	agama	confidence:	5.0762760110956e-06	
true  label pred ==> orig jpg:	agama	confidence:	0.99854230880737	
true  label pred ==> orig adv:	agama	confidence:	4.4665292080026e-05	
true  label pred ==> orig adv jpg:	agama	confidence:	0.00087363261263818	
==> mean absolute diff between the original and adversarial images[min/max]:	0.16155896262113



==> figures/results_exp1and2.txt <==
EXPERIMENT 1



Accuracy:  0.572606924644
>>>>>>>>     with average top confidence =  0.605427610807
Adversarial Accuracy:  0.23617107943
>>>>>>>>     with average top confidence =  0.471938691642
>>>>>>>>     average true lab confidence =  0.137328465731
JPG(Adversarial) Accuracy:  0.47466395112
>>>>>>>>     with average top confidence =  0.518502361248
>>>>>>>>     average true lab confidence =  0.404664150306


EXPERIMENT 2 

Accuracy:  0.573462282398
>>>>>>>>     with average top confidence =  0.605822676981

Adversarial Accuracy:  0.233462282398
>>>>>>>>     with average top confidence =  0.472045061997
>>>>>>>>     average true lab confidence =  0.137562734091

JPG(Adversarial) Accuracy:  0.0721856866538
>>>>>>>>     with average top confidence =  0.37451755107
>>>>>>>>     average true lab confidence =  0.0562797751897


EXPERIMENT 3

Adversarial Accuracy:  0.109807765271
>>>>>>>>     with average top confidence =  0.448860208443
>>>>>>>>     average true lab confidence =  0.04217643601
JPG(Adversarial) Accuracy:  0.260054382193
>>>>>>>>     with average top confidence =  0.445788155065
>>>>>>>>     average true lab confidence =  0.169431196809

EXPERIMENT 4

Adversarial Accuracy:  0.0884616612908
>>>>>>>>     with average top confidence =  0.381246764635
>>>>>>>>     average true lab confidence =  0.0392540288814
JPG(Adversarial) Accuracy:  0.16913103184
>>>>>>>>     with average top confidence =  0.394630115477
>>>>>>>>     average true lab confidence =  0.0991552229626


